Chronostar. II. Kinematic age and substructure of the Scorpius-Centaurus OB2 association

The nearest region of massive star formation - the Scorpius-Centaurus OB2 association (Sco-Cen) - is a local laboratory ideally suited to the study of a wide range of astrophysical phenomena. Precision astrometry from the Gaia mission has expanded the census of this region by an order of magnitude. However, Sco-Cen's vastness and complex substructure make kinematic analysis of its traditional three regions, Upper Scorpius, Upper Centaurus-Lupus and Lower Centaurus-Crux, challenging. Here we use Chronostar, a Bayesian tool for kinematic age determination, to carry out a new kinematic decomposition of Sco-Cen using full 6-dimensional kinematic data. Our model identifies 8 kinematically distinct components consisting of 8,185 stars distributed in dense and diffuse groups, each with an independently-fit kinematic age; we verify that these kinematic estimates are consistent with isochronal ages. Both Upper Centaurus-Lupus and Lower Centaurus-Crux are split into two parts. The kinematic age of the component that includes PDS 70, one of the most well studied systems currently forming planets, is 15$\pm$3 Myr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
